Decoupled Recommender Systems: Exploring Alternative Recommender Ecosystem Designs

Recommender ecosystems are an emerging subject of research. Such research examines how the characteristics of algorithms, recommendation consumers, and item providers influence system dynamics and long-term outcomes. One architectural possibility that has not yet been widely explored in this line of research is the consequences of a configuration in which recommendation algorithms are decoupled from the platforms they serve. This is sometimes called "the friendly neighborhood algorithm store" or "middleware" model. We are particularly interested in how such architectures might offer a range of different distributions of utility across consumers, providers, and recommendation platforms. In this paper, we create a model of a recommendation ecosystem that incorporates algorithm choice and examine the outcomes of such a design.

==> README.txt <==
https://recsogood.github.io/recsogood24/

(A) Full papers (max. 12 + references – Springer LLNCS format);
(B) Reproducibility papers (max. 12 + references – Springer LLNCS format);
(C) Short papers (max 6 pages + references - Springer LLNCS format);
(D) Position papers (max. 4 + references – Springer LLNCS format);

* Paper submission deadline: August 30th, 2024
* Notification to authors: September 13th, 2024
* Camera-Ready submission: September 20th, 2024

Topics:

Sustainable Recommender Systems Development:
– Multi-criteria Recommender Systems
– Multistakeholder Recommender Systems
– Energy efficient and low-carbon model learning
– User interfaces for sustainable Recommender Systems

Sustainable Recommender Systems Features:
– Explainablility & trustworthy
– Privacy and safety
– Diversity and inclusion
– Behavioural change

Evaluation of Sustainable Recommender Systems:
>> – Long-term effect of Recommender Systems
>> – Simulation techniques
– Beyond accuracy evaluation

Application Areas:
– Health
– Media and information
– Travel and tourism
– Agriculture

 
